Contributions to the Problems of Recognizing and Coloring Gammoids

This work provides a thorough introduction to the field of gammoids and presents new results that are considered helpful for solving the problems of recognizing and coloring gammoids.

==> alphaN.txt <==
Label,Principal,Prct,Delta,Scratch
F5,1,5.66,0.0687131881714,1.21505188942
F5,1,10.39,0.0971019268036,0.934175014496
F5,1,25.66,0.211714982986,0.825146913528
F5,1,63.80,0.413532018661,0.648190975189
F5,1,167.31,0.965044021606,0.576813936234
F5,1,409.64,1.76687908173,0.43132686615
G,1,6.25,0.420710086823,6.73391795158
G,1,11.19,0.797791957855,7.12915802002
G,1,10.92,0.786799907684,7.20290493965
G,1,10.58,0.68731880188,6.49612998962
G,1,10.49,0.672379016876,6.41059803963
G,0,16.82,1.04872608185,6.23315191269
G,1,13.71,0.773285150528,5.63965296745
G,0,15.66,1.20356798172,7.68331599236
G,0,16.60,1.10641813278,6.66324901581
G,0,16.59,0.976880073547,5.88697695732
G,1,10.03,0.664668083191,6.62500119209
G,0,16.72,0.844493865967,5.04932594299
G,0,15.62,0.882174968719,5.647315979
G,0,16.52,0.957365989685,5.79389309883
G,0,16.97,0.997720956802,5.87996888161
G,0,24.46,1.34776115417,5.51105499268
G,1,10.90,0.62668800354,5.7484190464
G,0,17.07,0.963960886002,5.64841794968
G,0,22.81,1.11814212799,4.9014749527
G,1,11.90,0.641510009766,5.39260697365
G,0,17.50,0.948590040207,5.42027997971
G,0,15.70,0.876561880112,5.58427596092
G,0,16.15,0.891247987747,5.51921010017
G,0,23.75,1.26197695732,5.31465291977
G,0,16.77,0.85022687912,5.06860899925
G,0,23.21,1.18528199196,5.10726594925
G,0,22.24,1.16897106171,5.25654911995
G,0,21.49,1.15206813812,5.36164283752
G,0,28.09,1.44753408432,5.15233707428
G,0,14.64,0.801861047745,5.47605204582
G,0,16.32,0.661483049393,4.05271601677
G,0,16.51,0.704982995987,4.27019095421
G,0,18.10,0.761673927307,4.20758605003
G,0,23.14,0.971428871155,4.19844007492
G,0,22.71,0.946713924408,4.16847395897
G,0,14.98,1.42320513725,9.50283408165
G,0,15.62,1.09089398384,6.98601698875
G,0,18.99,1.17926383018,6.20918297768
G,0,34.92,2.6830830574,7.68411898613
G,1,12.49,1.08036994934,8.64698195457
G,0,21.04,1.94202780724,9.23123002052
G,0,17.70,2.40728616714,13.5997629166
G,1,48.36,3.07816410065,6.36514115334
G,0,26.41,2.41928505898,9.15948605537
G,0,27.38,1.94102621078,7.08946585655
G,0,15.17,0.986954927444,6.50569105148
G,0,17.86,0.81263589859,4.54918909073
G,0,27.87,1.32192993164,4.74376320839
G,0,21.68,1.45291495323,6.70239806175
G,0,29.33,2.04044413567,6.9574701786
G,0,17.94,1.14359712601,6.37578082085
G,0,22.16,1.43438601494,6.47293615341
G,0,29.72,1.09321188927,3.67857503891
G,0,16.22,0.678316116333,4.18150782585
G,0,23.79,0.901584863663,3.78930401802
G,0,21.58,1.04448890686,4.83957719803
G,0,23.71,1.19886493683,5.05695390701
G,0,23.60,0.850266933441,3.60298204422
G,0,28.74,1.19303607941,4.15095305443
G,0,17.40,0.723785161972,4.16036105156
G,0,28.24,1.06337189674,3.76548695564
G,0,23.20,0.848973035812,3.65953207016
G,0,16.07,0.708209037781,4.40727591515
G,0,24.13,1.3518819809,5.60359311104
G,0,24.30,1.5426659584,6.34886598587
G,0,29.05,1.07745194435,3.7084197998
G,0,17.68,0.877456188202,4.96405601501
G,0,24.34,1.47612714767,6.06571698189
G,0,38.90,3.11831116676,8.01635098457
G,0,21.78,1.05540394783,4.84587001801
G,0,29.76,1.07244896889,3.60355997086
G,0,31.89,1.44173192978,4.52063894272
G,0,22.84,1.66571593285,7.29140210152
G,0,44.36,2.0963602066,4.72606015205
G,0,22.95,1.54667496681,6.74073886871
G,0,15.56,0.715124130249,4.59455609322
G,0,24.16,1.04443001747,4.32328104973
G,0,20.70,0.973784923553,4.70429992676
G,0,23.67,1.08879518509,4.59995603561
G,0,28.16,1.26273298264,4.48351788521
G,0,24.86,1.54939818382,6.23355698586
G,1,36.61,1.70935583115,4.66879415512
G,1,33.94,1.63864517212,4.82788515091
G,0,16.37,0.803071022034,4.90499806404
G,0,24.22,0.898480176926,3.7093269825
G,0,21.96,0.781014919281,3.55674910545
G,0,34.76,1.49389100075,4.2980568409
G,0,27.12,1.3417339325,4.94802618027
G,0,28.43,1.57876896858,5.55390000343
G,0,24.94,3.43446397781,13.7686591148
G,0,34.43,1.57783198357,4.58243012428
G,0,22.17,0.986963033676,4.45154190063
G,0,22.55,0.854004859924,3.78780794144
G,0,29.20,1.0882730484,3.72722387314
G,0,28.79,1.13018679619,3.92529702187
G,0,16.75,0.64909696579,3.87442612648
G,0,38.37,1.37954306602,3.59560704231
G,0,35.87,1.24215102196,3.46288704872
G,0,44.23,1.5251019001,3.44796490669
G,0,36.57,1.30964183807,3.58109617233
G,0,22.47,0.859061956406,3.82280302048
G,0,31.10,1.0830719471,3.48262405396
G,0,28.43,1.00507497787,3.53554701805
G,0,29.96,1.04203891754,3.47865104675
G,0,35.59,1.20116305351,3.37492203712
G,0,35.52,1.20563006401,3.39458012581
G,0,65.65,2.15825819969,3.28740692139
G,0,17.25,0.715746879578,4.14893198013
G,0,23.28,0.966984987259,4.15349197388
G,0,47.52,1.63091397285,3.43178009987
G,0,23.50,0.842113018036,3.58411693573
G,1,35.07,1.19784998894,3.41596102715
G,0,39.06,1.35492300987,3.46873188019
G,0,22.11,0.783621072769,3.54375696182
G,0,70.11,2.12443494797,3.03033494949
G,0,21.84,0.837255954742,3.83428502083
G,0,27.92,1.01571393013,3.63776087761
G,0,28.88,1.06857204437,3.70038795471
G,0,23.09,0.810431003571,3.50924301147
G,0,29.45,1.05903315544,3.59554100037
G,0,29.71,1.00928783417,3.39682817459
G,0,23.85,1.00623512268,4.21831488609
G,1,37.91,1.44013500214,3.79858517647
G,0,44.30,1.57550382614,3.55681800842
G,0,38.16,2.47383618355,6.48354911804
G,0,45.88,2.00253915787,4.36455988884
G,0,45.40,2.82919716835,6.23130106926
G,0,49.92,1.64068007469,3.28667593002
G,1,23.89,1.27089619637,5.32086896896
G,0,39.10,1.8655090332,4.77092194557
G,0,38.26,1.82004404068,4.75726103783
G,1,40.55,2.07072901726,5.10673499107
G,0,49.32,2.16424512863,4.38821792603
G,0,47.70,2.03909087181,4.27505016327
G,0,23.40,1.15999984741,4.95735216141
G,0,45.89,2.21192383766,4.81955385208
G,0,65.79,3.4217069149,5.20071005821
G,0,64.87,3.50808405876,5.40807008743
G,0,37.29,2.06131219864,5.52727913857
G,0,58.14,4.06919693947,6.99946904182
G,0,28.50,1.38856506348,4.87297797203
G,0,50.43,2.3003051281,4.56170415878
G,0,23.84,1.48466491699,6.22815203667
G,0,28.54,1.58613801003,5.55727982521
G,0,53.21,2.83274102211,5.32384300232
G,0,22.99,1.25333499908,5.45256304741
G,0,42.02,2.59916591644,6.186013937
G,0,46.26,1.84535193443,3.98896884918
G,0,50.28,2.49972701073,4.97123503685
G,1,28.33,1.68193411827,5.93623399734
G,0,41.87,3.47858500481,8.30805206299
G,0,51.36,3.06979513168,5.97725605965
G,1,199.83,13.7615120411,6.88656520844
G,0,66.30,4.4456679821,6.70567202568
G,0,16.34,1.04802513123,6.41398906708
G,0,14.52,1.51071405411,10.4073240757
G,0,21.46,1.91086697578,8.90247392654
G,0,27.27,1.31972908974,4.83873677254
G,0,24.17,2.01140999794,8.32233214378
G,0,23.57,1.98319101334,8.41570186615
G,0,19.72,0.973044872284,4.93539905548
G,0,43.79,1.96760392189,4.49301600456
G,0,41.69,1.51131105423,3.62517213821
G,0,32.08,1.19185519218,3.71494007111
G,0,35.61,1.93861103058,5.44468593597
G,0,25.32,1.24468994141,4.91551303864
G,0,33.64,1.22019195557,3.62710404396
G,0,54.81,1.84724283218,3.37052488327
G,0,27.99,1.03049898148,3.68157291412
G,0,62.95,2.13238406181,3.38717198372
G,0,71.61,2.22084903717,3.10150694847
G,1,107.60,2.93095493317,2.72394394875
G,0,16.56,0.624432086945,3.77150201797
G,0,43.04,3.00976705551,6.99352312088
G,0,51.84,1.98387479782,3.82725691795
G,1,136.69,4.87999987602,3.5702149868
G,1,546.94,15.2359888554,2.78567099571
N.G,1,6.93,1.93152093887,27.8879718781
N.G,1,13.02,1.68431091309,12.932060957
N.G,1,12.89,1.78739094734,13.8704168797
N.G,1,12.02,1.54266190529,12.8377261162
N.G,1,12.92,2.27922606468,17.6411540508
N.G,1,10.46,1.78556585312,17.0752778053
N.G,0,15.23,3.04886198044,20.0173652172
N.G,1,11.50,1.96230912209,17.0596280098
N.G,0,13.46,3.25747704506,24.2036690712
N.G,1,10.53,1.73024010658,16.4352750778
N.G,0,18.76,3.85685610771,20.5613610744
N.G,0,14.86,2.93031597137,19.7130990028
N.G,1,11.08,1.97395586967,17.8077309132
N.G,0,17.15,2.8171069622,16.4222290516
N.G,0,17.68,2.93278694153,16.5907289982
N.G,0,12.81,2.93994903564,22.9468529224
N.G,0,19.52,4.07445406914,20.8770720959
N.G,0,14.03,3.57248616219,25.4577980042
N.G,0,21.46,3.02689790726,14.1080050468
N.G,0,15.71,2.28869605064,14.5685148239
N.G,0,23.04,3.85149812698,16.7144348621
N.G,0,16.78,2.6533870697,15.8149869442
N.G,0,13.52,2.74037408829,20.265789032
N.G,0,22.54,2.62861800194,11.66121912
N.G,0,17.70,2.11782097816,11.9674699306
N.G,0,15.72,1.9424598217,12.3588540554
N.G,0,21.20,2.80353283882,13.2242159843
N.G,0,22.66,3.53830099106,15.6152451038
N.G,0,17.58,2.5886528492,14.7245299816
N.G,0,14.74,2.0882370472,14.1683120728
N.G,0,16.00,2.09841299057,13.1132190228
N.G,0,10.73,2.3659517765,22.0493159294
N.G,0,19.93,2.69462299347,13.5204799175
N.G,0,15.53,2.14911603928,13.8349308968
N.G,0,20.50,2.46851110458,12.0425460339
N.G,0,19.61,2.35634994507,12.0176019669
N.G,1,9.00,1.39715409279,15.5292007923
N.G,0,16.20,1.9788248539,12.2117500305
N.G,0,15.24,1.90122890472,12.474517107
N.G,0,15.46,1.9104950428,12.3589830399
N.G,0,14.99,1.85880208015,12.3969771862
N.G,0,21.12,2.51047587395,11.8848769665
N.G,0,15.98,1.98870420456,12.4415581226
N.G,0,21.24,2.55387401581,12.0254042149
N.G,0,15.68,2.18826889992,13.9595220089
N.G,0,21.63,2.70449995995,12.5062191486
N.G,0,16.32,3.02679991722,18.5446801186
N.G,0,19.21,2.61989307404,13.6368749142
N.G,0,25.38,3.07075691223,12.0995960236
N.G,0,27.58,4.37036800385,15.8445122242
N.G,0,28.25,3.49755787849,12.3821389675
N.G,0,19.16,2.97700095177,15.5370910168
N.G,0,18.08,2.43844604492,13.4855849743
N.G,0,27.20,5.41926908493,19.9214100838
N.G,0,17.10,2.66877317429,15.6041400433
N.G,0,24.24,2.91777300835,12.0376970768
N.G,0,20.83,2.5980989933,12.4738838673
N.G,0,28.28,3.28026986122,11.6002290249
N.G,0,22.70,2.69204115868,11.8578891754
N.G,0,27.20,3.34892296791,12.3125391006
N.G,1,13.68,1.87281894684,13.6919739246
N.G,0,16.81,2.65098214149,15.7735071182
N.G,0,16.49,2.80155706406,16.9925689697
N.G,0,20.29,2.75480484962,13.5778410435
N.G,0,19.59,2.64505887032,13.5045979023
N.G,0,18.31,2.41350698471,13.1815371513
N.G,0,23.62,3.02633309364,12.8141272068
N.G,0,23.88,3.04235982895,12.7427949905
N.G,0,22.43,2.90479302406,12.9528598785
N.G,0,24.05,3.17611598969,13.2046749592
N.G,0,24.25,3.26748108864,13.4756879807
N.G,0,24.44,3.22720384598,13.2040379047
N.G,0,21.21,3.22015500069,15.1787419319
N.G,0,27.61,4.07020187378,14.7419350147
N.G,0,24.04,3.05385088921,12.7008190155
N.G,0,29.17,3.54291605949,12.1458659172
N.G,0,21.57,2.84918498993,13.2060260773
N.G,0,27.58,3.37654614449,12.2430779934
N.G,0,23.29,3.57222700119,15.3405091763
N.G,0,22.72,2.75542092323,12.1299331188
N.G,0,28.76,3.72041511536,12.9369139671
N.G,0,24.56,3.37010192871,13.7207670212
N.G,0,22.13,2.75837898254,12.4630479813
N.G,0,28.08,3.38715100288,12.061784029
N.G,0,20.19,4.24762582779,21.0360169411
N.G,0,21.90,2.95611405373,13.4959919453
N.G,0,22.87,3.20095705986,13.9990041256
N.G,0,30.62,3.9931230545,13.041394949
N.G,0,29.79,3.96149611473,13.2983641624
N.G,0,26.00,3.46577095985,13.3273439407
N.G,0,22.73,3.19288802147,14.0500760078
N.G,0,22.16,2.8996989727,13.0855760574
N.G,0,31.86,4.38202095032,13.7535431385
N.G,0,26.66,3.88908290863,14.5871860981
N.G,0,25.42,4.7363049984,18.6343870163
N.G,0,25.78,3.69417905807,14.3280968666
N.G,0,25.44,3.50339913368,13.7699408531
N.G,0,28.08,3.42753386497,12.2046239376
N.G,0,33.75,4.36409401894,12.9311649799
N.G,0,31.59,4.19112706184,13.2690649033
N.G,0,34.63,4.51998400688,13.0506370068
N.G,1,31.61,4.43510222435,14.032171011
N.G,0,22.09,7.16243100166,32.4237699509
N.G,0,24.02,3.07473397255,12.8025989532
N.G,0,21.03,3.06044983864,14.5511300564
N.G,0,16.68,2.56128001213,15.3583650589
N.G,0,16.84,2.38091993332,14.1355121136
N.G,0,21.09,3.14933514595,14.9361360073
N.G,0,18.77,2.63229489326,14.0242431164
N.G,0,22.63,2.70349502563,11.9473199844
N.G,0,15.80,1.92782497406,12.2020730972
N.G,0,22.30,2.82408690453,12.6633629799
N.G,1,35.02,4.07071495056,11.624671936
N.G,0,20.56,2.70797801018,13.1716680527
N.G,0,28.01,3.31372904778,11.8306570053
N.G,0,22.35,2.86891317368,12.8359210491
N.G,0,23.46,3.22660493851,13.7544648647
N.G,0,29.65,4.49387192726,15.1585941315
N.G,0,23.32,3.18399095535,13.6552970409
N.G,0,21.17,3.05620408058,14.4390871525
N.G,0,26.18,3.02555394173,11.5564320087
N.G,0,19.76,2.15917491913,10.9250481129
N.G,0,26.52,2.80538702011,10.5766429901
N.G,0,20.70,2.26838588715,10.9559249878
N.G,0,19.95,2.1693239212,10.8751330376
N.G,0,26.64,2.83432006836,10.6391382217
N.G,0,21.33,2.33583712578,10.9502921104
N.G,0,27.69,2.90510988235,10.4903590679
N.G,0,18.27,1.99989199638,10.9469611645
N.G,0,24.13,2.58967399597,10.7310490608
N.G,0,23.44,2.47882199287,10.5768342018
N.G,0,22.61,2.40830898285,10.6504020691
N.G,0,29.51,3.02280402184,10.242030859
N.G,0,23.87,2.48494291306,10.4112319946
N.G,0,30.33,3.05885219574,10.0845370293
N.G,0,27.65,2.82526612282,10.2188000679
N.G,0,34.52,3.45592498779,10.0118968487
N.G,0,22.41,2.38964009285,10.6619961262
N.G,0,28.71,2.97618293762,10.3671708107
N.G,0,27.84,2.8683321476,10.3017179966
N.G,0,17.83,1.944409132,10.907638073
N.G,0,22.81,2.40102291107,10.5263371468
N.G,0,22.98,2.48839902878,10.8288860321
N.G,0,16.07,1.75809216499,10.9375779629
N.G,0,22.21,2.37126612663,10.6764171124
N.G,0,17.74,1.92291688919,10.8424429893
N.G,0,20.32,2.1915500164,10.7836449146
N.G,0,20.74,2.214812994,10.6769480705
N.G,0,28.01,2.87891101837,10.2778809071
N.G,0,23.33,2.48250198364,10.6388180256
N.G,0,20.69,2.22754907608,10.7652308941
N.G,0,27.79,2.87148189545,10.3337988853
N.G,1,35.15,3.48002195358,9.89996004105
N.G,0,22.30,2.39619493484,10.7434930801
N.G,0,21.63,2.29964399338,10.6307001114
N.G,0,26.43,2.71471095085,10.2717080116
N.G,0,25.26,2.68110895157,10.6137089729
N.G,0,20.71,2.22346901894,10.7380399704
N.G,0,26.45,2.67422413826,10.1094479561
N.G,0,21.02,2.28292298317,10.8619890213
N.G,0,25.61,2.65444684029,10.3663060665
N.G,0,32.45,3.26460003853,10.0614011288
N.G,0,26.53,2.74012303352,10.3295400143
N.G,0,23.96,2.52609109879,10.5423309803
N.G,0,28.46,2.906924963,10.2154490948
N.G,0,29.39,3.05792093277,10.403026104
N.G,0,23.14,2.46514892578,10.6552340984
N.G,0,22.94,2.39958405495,10.4622690678
N.G,0,28.74,2.93436598778,10.2089779377
N.G,0,27.20,2.81557297707,10.3518869877
N.G,0,36.85,3.65006017685,9.90628504753
N.G,0,28.82,2.96143817902,10.2754070759
N.G,0,27.69,2.85065603256,10.2935400009
N.G,0,34.60,3.50454592705,10.12981987
N.G,0,34.12,3.45063090324,10.1134388447
N.G,0,32.44,3.25615906715,10.0376968384
N.G,0,33.26,3.32727408409,10.0043210983
N.G,0,40.15,3.85904502869,9.61090612411
N.G,0,34.83,3.48614311218,10.0094099045
N.G,0,59.34,5.31391716003,8.95531105995
N.G,0,29.61,3.01745414734,10.1894710064
N.G,0,31.14,3.17344999313,10.1906671524
N.G,0,15.52,1.725233078,11.1162149906
N.G,0,21.79,2.34522795677,10.7642259598
N.G,0,19.81,2.12068891525,10.705065012
N.G,0,21.46,2.27054595947,10.580329895
N.G,0,21.39,2.34515595436,10.9650449753
N.G,0,28.22,2.89918708801,10.2741360664
N.G,0,20.10,2.14192795753,10.6582779884
N.G,0,25.89,2.72550106049,10.5276269913
N.G,0,22.48,2.37793684006,10.5769519806
N.G,0,21.43,2.2889149189,10.6827840805
N.G,0,26.52,2.80645298958,10.581097126
N.G,0,25.90,2.6754450798,10.3313670158
N.G,0,20.30,2.16014099121,10.6425127983
N.G,0,26.52,2.74143791199,10.3379089832
N.G,0,25.33,2.69805312157,10.653439045
N.G,0,25.70,2.68759894371,10.4586081505
N.G,0,31.93,3.26020407677,10.2107079029
N.G,0,22.76,2.38782596588,10.4899718761
N.G,0,29.67,3.06035995483,10.3163599968
N.G,0,26.32,2.7465429306,10.4343459606
N.G,0,34.25,3.41577887535,9.97372794151
N.G,0,18.24,1.96956586838,10.7970309258
N.G,0,19.03,2.10678792,11.0705809593
N.G,0,24.57,2.57462310791,10.47935009
N.G,0,21.87,2.38471794128,10.9037418365
N.G,0,24.01,2.54805779457,10.6112618446
N.G,0,30.42,3.17810893059,10.4491038322
N.G,0,21.90,2.3507809639,10.7356779575
N.G,0,28.81,2.97204089165,10.315237999
N.G,0,24.71,2.6086370945,10.5565550327
N.G,0,27.27,2.89658403397,10.6219251156
N.G,0,29.79,3.07597994804,10.3257789612
N.G,0,21.57,2.33208703995,10.8119311333
N.G,0,27.19,2.84249401093,10.4548568726
N.G,0,26.97,2.79537010193,10.3657369614
N.G,0,23.82,2.53627300262,10.6477880478
N.G,0,28.00,2.93669319153,10.4885649681
N.G,0,28.49,2.94505906105,10.3357448578
N.G,0,34.12,3.46132588387,10.1439349651
N.G,0,19.57,2.10436701775,10.7555749416
N.G,0,26.17,2.73764300346,10.4626100063
N.G,0,25.52,2.67703700066,10.4905049801
N.G,0,23.68,2.49121689796,10.520138979
N.G,0,30.16,3.08094716072,10.2146589756
N.G,0,28.68,3.01757502556,10.5223989487
N.G,0,36.57,3.62947797775,9.92539405823
N.G,0,24.14,2.5939078331,10.7468421459
N.G,0,30.23,3.1099190712,10.2870697975
N.G,0,29.15,3.01290917397,10.3360791206
N.G,1,37.72,3.64539790154,9.66331100464
N.G,0,28.80,3.00175690651,10.4222550392
N.G,0,27.35,2.88018488884,10.5318911076
N.G,0,35.80,3.55676603317,9.93411898613
N.G,0,27.58,2.9107439518,10.5546960831
N.G,0,34.38,3.4126021862,9.9250831604
N.G,0,33.49,3.34787511826,9.99749112129
N.G,0,34.40,3.46646404266,10.0757579803
N.G,0,39.97,3.87337207794,9.6905310154
N.G,0,25.26,2.64403510094,10.4680171013
N.G,0,31.82,3.25149297714,10.2191948891
N.G,0,29.66,3.03791093826,10.241382122
N.G,0,28.16,2.90156602859,10.302282095
N.G,0,35.36,3.5454158783,10.0259900093
N.G,0,34.91,3.49168896675,10.0007150173
N.G,0,43.19,4.19377112389,9.70922899246
N.G,0,28.25,2.91321897507,10.3118181229
N.G,0,36.02,3.58510518074,9.95363807678
N.G,0,34.60,3.45975899696,9.99868488312
N.G,0,59.81,5.30808210373,8.87421107292
N.G,1,29.69,3.01568698883,10.1564991474
N.G,0,21.22,2.23949098587,10.5536191463
N.G,0,54.04,4.94598984718,9.15330696106
N.G,0,27.98,2.87622594833,10.280174017
N.G,0,55.62,5.06895899773,9.11292409897
N.G,0,22.44,2.3591299057,10.5146229267
N.G,0,28.21,2.93353009224,10.3987901211
N.G,0,28.10,2.88153290749,10.2530949116
N.G,0,28.10,2.90818691254,10.3484959602
N.G,0,34.70,3.42796993256,9.87840795517
N.G,0,21.66,2.29900193214,10.6154060364
N.G,0,27.83,2.91201400757,10.4637589455
N.G,0,27.19,2.82773399353,10.3990859985
N.G,0,18.59,1.95037698746,10.4913499355
N.G,0,16.32,1.7992939949,11.0252990723
N.G,0,21.03,2.23566412926,10.6292600632
N.G,0,22.05,2.34890007973,10.6547369957
N.G,0,20.34,2.18432092667,10.7372000217
N.G,0,20.83,2.22972798347,10.7055511475
N.G,0,25.56,2.6634721756,10.4209771156
N.G,0,26.49,2.79994511604,10.5696101189
N.G,1,41.81,4.12016105652,9.85403513908
N.G,0,45.60,4.50605106354,9.88149619102
N.G,0,22.24,2.39220285416,10.7547969818
N.G,0,28.38,2.9468331337,10.3830521107
N.G,0,28.96,3.02576804161,10.4490351677
N.G,0,26.96,2.81400895119,10.4396288395
N.G,0,26.77,2.78484582901,10.4033839703
N.G,0,34.14,3.40530920029,9.97552895546
N.G,0,35.06,3.48060393333,9.92643380165
N.G,0,40.54,3.90774321556,9.63848114014
N.G,0,47.59,4.63934493065,9.74776220322
N.G,0,55.36,5.22071814537,9.43106102943
N.G,0,21.16,2.27654099464,10.7581679821
N.G,0,27.12,2.82415008545,10.4122710228
N.G,0,25.05,2.58796596527,10.3301539421
N.G,0,39.20,3.818557024,9.74238801003
N.G,0,25.11,2.62554717064,10.4549520016
N.G,0,31.94,3.25018811226,10.1749389172
N.G,0,46.55,4.48007583618,9.62522506714
N.G,0,20.68,2.18735980988,10.5765609741
N.G,0,25.15,2.65022206306,10.5377850533
N.G,0,26.90,2.78666496277,10.3598928452
N.G,0,35.40,3.5045940876,9.90095019341
N.G,0,51.59,4.94917082787,9.59296607971
N.G,0,27.28,2.8276321888,10.3642890453
N.G,0,32.41,3.24534797668,10.012264967
N.G,0,34.38,3.48596096039,10.1393668652
N.G,0,59.73,5.30914998055,8.88900184631
N.G,0,61.37,5.57590389252,9.08632087708
N.G,1,38.17,3.86026716232,10.1141219139
N.G,0,45.40,4.4178519249,9.73200583458
N.G,0,43.42,4.27146697044,9.8367331028
N.G,0,44.86,4.41172003746,9.83350896835
N.G,0,50.08,4.76084184647,9.50713205338
N.G,0,45.19,4.44325399399,9.83339118958
N.G,0,52.96,5.06381392479,9.56210398674
N.G,0,52.80,4.96703696251,9.40690517426
N.G,0,41.83,3.9380979538,9.41420698166
N.G,0,49.95,4.79471611977,9.59910607338
N.G,0,16.51,1.78298711777,10.8021829128
N.G,0,14.51,1.59425401688,10.9903459549
N.G,0,20.82,2.22123003006,10.6675388813
N.G,0,20.19,2.16389989853,10.717484951
N.G,0,19.30,2.05166292191,10.6323368549
N.G,0,25.78,2.74785494804,10.6593489647
N.G,0,18.65,1.99412918091,10.6926391125
N.G,0,24.49,2.55942201614,10.4499490261
N.G,0,24.22,2.53716301918,10.4758040905
N.G,0,24.10,2.50401997566,10.3922691345
N.G,0,30.40,3.0963280201,10.1838171482
N.G,1,29.75,3.04394984245,10.2306160927
N.G,0,34.97,3.47680616379,9.94223403931
N.G,0,28.02,2.89531493187,10.3347930908
N.G,0,27.12,2.83545589447,10.4539208412
N.G,0,33.05,3.31323313713,10.0246419907
N.G,0,32.56,3.32332992554,10.2053220272
N.G,0,30.80,3.15443205833,10.2420499325
N.G,0,38.09,3.75188994408,9.84990596771
N.G,0,37.32,3.65409302711,9.79100203514
N.G,0,36.95,3.64910697937,9.87703895569
N.G,0,43.69,4.24161696434,9.70834207535
N.G,0,39.90,3.8335518837,9.60718798637
N.G,0,35.23,3.46819615364,9.8449909687
N.G,0,41.03,3.98192381859,9.70432901382
N.G,0,24.89,2.60327410698,10.45992589
N.G,0,31.03,3.12350296974,10.0671920776
N.G,0,38.54,3.72082591057,9.65330195427
N.G,0,29.92,3.05462503433,10.2108931541
N.G,0,35.76,3.54276394844,9.90747690201
N.G,0,35.67,3.55631613731,9.96943712234
N.G,0,41.16,3.97852706909,9.66496992111
N.G,0,38.62,3.79996490479,9.83985590935
N.G,0,44.38,4.22244095802,9.51325011253
N.G,0,65.60,5.71379208565,8.70989203453
N.G,0,43.49,4.20195317268,9.66209506989
N.G,0,48.42,4.61278486252,9.5256819725
N.G,0,24.84,2.61015796661,10.5096490383
N.G,0,28.47,2.90667295456,10.2089211941
N.G,0,58.96,5.21733283997,8.84881210327
N.G,0,79.65,6.54653906822,8.21944999695
N.G,1,159.73,11.5088479519,7.20536017418
N.G,0,54.15,4.99949002266,9.23221683502
N.G,0,63.05,5.58600091934,8.8592209816
N.G,0,64.60,5.78308796883,8.95275020599
N.G,0,60.98,5.56847000122,9.13171100616
N.G,1,25.14,2.65579795837,10.5643758774
N.G,0,30.80,3.1649711132,10.2771098614
N.G,0,37.44,3.65669298172,9.76707696915
N.G,0,58.48,5.34537005424,9.14103484154
N.G,1,99.61,8.0892059803,8.12083721161
N.G,1,28.84,2.80174589157,9.71519994736
N.G,0,55.67,4.88809990883,8.78119587898
N.G,1,109.32,8.50601100922,7.78083014488
N.G,1,125.83,9.55310893059,7.59198594093
N.G,1,612.67,28.8803739548,4.71386814117
U2.4,1,25.12,0.00841808319092,0.0335159301758
U2.4,1,62.04,0.0156891345978,0.0252890586853
U2.4,1,128.88,0.0272791385651,0.0211658477783
P8..,1,5.78,0.357707023621,6.19152593613
P8..,1,11.01,0.638376951218,5.8004720211
P8..,1,11.55,0.674710988998,5.84403586388
P8..,0,16.75,0.945518016815,5.64577293396
P8..,0,15.12,0.869313955307,5.74806404114
P8..,0,16.59,0.921096086502,5.5509159565
P8..,0,22.04,1.21185016632,5.49809980392
P8..,0,14.31,0.840251922607,5.87100696564
P8..,0,20.21,1.11817407608,5.53398895264
P8..,0,20.14,1.11783003807,5.55027699471
P8..,0,26.11,1.42102503777,5.44167399406
P8..,0,16.06,0.92547082901,5.7621409893
P8..,0,16.01,0.925267934799,5.77889800072
P8..,0,15.70,0.91170501709,5.80870604515
P8..,0,14.22,0.811682939529,5.7082118988
P8..,0,20.04,1.12243890762,5.60061693192
P8..,0,20.37,1.14187717438,5.6050028801
P8..,0,19.37,1.07807612419,5.56705093384
P8..,0,26.36,1.42853999138,5.41923284531
P8..,1,11.31,0.65064406395,5.75265097618
P8..,0,17.08,0.951001167297,5.56886696815
P8..,0,15.74,0.897927999496,5.70487093925
P8..,0,20.58,1.15923118591,5.63221216202
P8..,0,20.78,1.15764498711,5.56995296478
P8..,0,27.45,1.48371100426,5.40523886681
P8..,0,21.05,1.20648884773,5.73079800606
P8..,0,20.57,1.14617991447,5.5724298954
P8..,0,20.41,1.13612794876,5.56588315964
P8..,0,21.22,1.1844689846,5.58064293861
P8..,0,26.59,1.41655802727,5.32679390907
P8..,0,26.62,1.46163892746,5.49055790901
P8..,0,17.06,0.978370189667,5.73365712166
P8..,0,22.34,1.21089315414,5.42081999779
P8..,0,14.92,0.850877046585,5.70103192329
P8..,0,19.58,1.1296608448,5.7687959671
P8..,0,19.45,1.08297395706,5.56688809395
P8..,0,19.74,1.10650992393,5.60661792755
P8..,0,26.00,1.41438794136,5.43892478943
P8..,0,19.86,1.10232305527,5.55049395561
P8..,0,26.78,1.47733998299,5.51700401306
P8..,0,20.53,1.14644885063,5.58498191833
P8..,0,16.16,0.918848991394,5.68431997299
P8..,0,15.81,0.907237052917,5.73865509033
P8..,0,20.04,1.1117618084,5.54734516144
P8..,0,20.26,1.11972093582,5.52709078789
P8..,0,21.28,1.1728181839,5.51227402687
P8..,0,20.63,1.15936613083,5.62088394165
P8..,0,19.80,1.12823009491,5.69729113579
P8..,0,25.87,1.40825986862,5.44344305992
P8..,0,26.84,1.49760699272,5.58024597168
P8..,0,19.69,1.14240813255,5.80268907547
P8..,0,19.64,1.09423708916,5.57061600685
P8..,0,26.80,1.46702599525,5.47417616844
P8..,0,27.47,1.51182794571,5.50371003151
P8..,0,19.08,1.07229304314,5.61985421181
P8..,0,24.97,1.36131906509,5.45284295082
P8..,0,25.46,1.39690208435,5.48663306236
P8..,0,31.44,1.67749190331,5.33505511284
P8..,0,24.72,1.35222697258,5.47114682198
P8..,0,30.04,1.59550499916,5.3116350174
P8..,0,19.90,1.09759402275,5.5155980587
P8..,0,25.72,1.38627195358,5.39056801796
P8..,0,16.39,0.902096033096,5.5033018589
P8..,0,13.89,0.797796010971,5.74565196037
P8..,0,19.42,1.09426283836,5.63567590714
P8..,0,18.28,1.0511329174,5.75023603439
P8..,0,18.40,1.03614997864,5.63024997711
P8..,0,20.00,1.09855794907,5.49398112297
P8..,0,25.04,1.38265895844,5.5209031105
P8..,0,24.12,1.32770395279,5.50422906876
P8..,0,23.99,1.31152701378,5.46792292595
P8..,0,18.78,1.0742430687,5.72111296654
P8..,0,24.94,1.36413002014,5.47032189369
P8..,0,30.36,1.61207389832,5.30974793434
P8..,0,18.23,1.03657102585,5.68462181091
P8..,0,23.23,1.27583909035,5.4912378788
P8..,0,23.10,1.29255819321,5.59520602226
P8..,0,29.57,1.56303405762,5.28613996506
P8..,0,27.43,1.46909713745,5.35575699806
P8..,0,26.17,1.41489815712,5.40626215935
P8..,0,25.01,1.35137891769,5.40330791473
P8..,0,31.42,1.68013811111,5.34717392921
P8..,0,19.59,1.10590481758,5.64517593384
P8..,0,26.31,1.42622518539,5.42163991928
P8..,0,26.31,1.43821310997,5.46639609337
P8..,0,25.49,1.40861296654,5.52703714371
P8..,0,24.95,1.38963413239,5.56871891022
P8..,0,19.90,1.0871629715,5.46323204041
P8..,0,25.69,1.37366485596,5.34682202339
P8..,0,24.76,1.36190795898,5.49977612495
P8..,0,31.93,1.66180682182,5.20394611359
P8..,0,26.53,1.39790320396,5.26848602295
P8..,0,24.39,1.33084797859,5.45648694038
P8..,1,36.11,1.90951991081,5.28765320778
P8..,0,45.99,2.24886488914,4.88945198059
P8..,0,42.42,2.14952111244,5.06695604324
P8..,0,20.80,1.16087007523,5.58127307892
P8..,0,26.81,1.44340395927,5.38413715363
P8..,0,27.35,1.45018482208,5.30290794373
P8..,0,25.18,1.35694503784,5.38938879967
P8..,0,32.77,1.72797608376,5.27312612534
P8..,0,26.21,1.42070293427,5.42133903503
P8..,0,32.12,1.70539283752,5.30931186676
P8..,0,24.91,1.36783099174,5.49004101753
P8..,0,31.92,1.68006515503,5.26340889931
P8..,0,28.98,1.56806302071,5.41135191917
P8..,0,48.21,2.39187097549,4.96175789833
P8..,0,25.63,1.40614104271,5.48594093323
P8..,0,29.31,1.6059319973,5.47980999947
P8..,0,24.24,1.34150290489,5.53444480896
P8..,0,30.46,1.59434890747,5.23396110535
P8..,0,29.71,1.56558609009,5.26870203018
P8..,0,36.10,1.88091301918,5.20999598503
P8..,0,25.24,1.36049795151,5.39062404633
P8..,0,21.27,1.1342549324,5.33315706253
P8..,0,18.97,1.0675971508,5.62768292427
P8..,0,24.96,1.35068798065,5.41210412979
P8..,0,23.73,1.31641817093,5.54736685753
P8..,0,23.63,1.27893996239,5.41179704666
P8..,0,19.25,1.07988286018,5.61037898064
P8..,0,24.80,1.36094903946,5.48702406883
P8..,0,23.03,1.30677080154,5.67530488968
P8..,0,29.65,1.57792592049,5.32208681107
P8..,0,22.83,1.24381399155,5.44719600677
P8..,0,29.23,1.56249094009,5.34627485275
P8..,0,24.20,1.30140399933,5.37800884247
P8..,0,30.53,1.60735201836,5.26531219482
P8..,0,31.05,1.63673496246,5.27158212662
P8..,0,33.21,1.73338508606,5.21922898293
P8..,0,51.67,2.49965405464,4.83732104301
P8..,0,26.34,1.41467809677,5.37173104286
P8..,0,31.59,1.6905810833,5.35155010223
P8..,0,24.57,1.37246704102,5.58696699142
P8..,0,30.76,1.65250396729,5.37185811996
P8..,0,35.82,1.82334303856,5.09071397781
P8..,0,55.62,2.72854399681,4.90584206581
P8..,0,26.55,1.40331315994,5.2856490612
P8..,0,18.39,1.03557395935,5.631690979
P8..,0,23.91,1.32927489281,5.55845713615
P8..,0,29.38,1.57052493095,5.34474992752
P8..,0,30.43,1.60430002213,5.27255320549
P8..,0,28.36,1.50264501572,5.29802894592
P8..,1,35.34,1.82308888435,5.15922498703
P8..,0,41.13,2.08893609047,5.07907485962
P8..,0,26.40,1.4184448719,5.37324905396
P8..,0,26.38,1.44180703163,5.46585392952
P8..,0,31.78,1.72744989395,5.43645191193
P8..,0,31.43,1.69927716255,5.4059741497
P8..,0,31.04,1.65121912956,5.32027006149
P8..,0,33.04,1.70930600166,5.17398810387
P8..,0,30.78,1.6451830864,5.34513783455
P8..,0,31.97,1.6840159893,5.26827692986
P8..,0,30.27,1.6005859375,5.28766798973
P8..,0,30.75,1.63863801956,5.32924509048
P8..,0,36.80,1.89581918716,5.15186214447
P8..,0,27.89,1.50517392159,5.39604592323
P8..,0,27.86,1.46544599533,5.26006698608
P8..,0,32.10,1.66089892387,5.17368292809
P8..,0,31.13,1.6275780201,5.22870993614
P8..,0,25.00,1.36455321312,5.4592590332
P8..,0,25.01,1.36311006546,5.45020604134
P8..,0,31.39,1.65691399574,5.27792191505
P8..,0,30.88,1.61053299904,5.21599698067
P8..,0,29.92,1.59740304947,5.33905792236
P8..,0,38.06,1.95590806007,5.13922405243
P8..,0,24.23,1.37119913101,5.66024303436
P8..,0,32.03,1.7015440464,5.31295990944
P8..,0,31.18,1.64839410782,5.28655600548
P8..,0,31.33,1.65557003021,5.28478717804
P8..,0,31.60,1.66440200806,5.2671649456
P8..,0,38.05,1.95704388618,5.14392805099
P8..,0,36.11,1.89557695389,5.24968004227
P8..,0,29.53,1.57783794403,5.34227895737
P8..,0,30.13,1.61096692085,5.34665703773
P8..,0,21.38,1.16105389595,5.43074679375
P8..,0,26.53,1.41821098328,5.34666991234
P8..,0,23.15,1.27349710464,5.50000596046
P8..,0,24.29,1.32064008713,5.43689990044
P8..,0,24.16,1.33353090286,5.5205078125
P8..,0,25.01,1.41538095474,5.66023206711
P8..,0,29.65,1.58421611786,5.34232902527
P8..,0,23.75,1.31742501259,5.54671788216
P8..,0,32.01,1.69980692863,5.30993294716
P8..,0,24.99,1.38015389442,5.52390098572
P8..,0,30.64,1.62681913376,5.31013703346
P8..,0,30.55,1.62801098824,5.32918000221
P8..,0,36.62,1.88021087646,5.13501906395
P8..,0,23.90,1.31777000427,5.51402020454
P8..,0,29.25,1.57727384567,5.39290690422
P8..,0,30.00,1.59620594978,5.32032513618
P8..,0,38.76,1.99495196342,5.14661502838
P8..,0,49.91,2.46685194969,4.94301009178
P8..,0,41.70,2.07401299477,4.97375607491
P8..,0,36.34,1.93872213364,5.33522891998
P8..,0,52.15,2.57851886749,4.94484782219
P8..,0,56.73,2.70467686653,4.7674369812
P8..,0,38.00,1.9625389576,5.16440105438
P8..,0,38.39,1.95676803589,5.09668421745
P8..,0,44.78,2.21574497223,4.94819498062
P8..,0,36.05,1.84547686577,5.11911797523
P8..,0,29.57,1.57342195511,5.32182097435
P8..,0,30.88,1.63158798218,5.28393816948
P8..,0,36.39,1.86342000961,5.12138104439
P8..,0,30.93,1.66032981873,5.36814308167
P8..,0,34.29,1.78167390823,5.19528388977
P8..,0,46.17,2.29657101631,4.97377300262
P8..,1,32.03,1.66103577614,5.18608784676
P8..,0,39.21,1.94511604309,4.96021389961
P8..,0,19.50,1.07959794998,5.53676819801
P8..,0,25.62,1.36724305153,5.33562111855
P8..,0,24.67,1.35736107826,5.50259304047
P8..,0,30.42,1.59836483002,5.25385499001
P8..,0,36.28,1.87448096275,5.16723203659
P8..,0,22.70,1.22183394432,5.38187193871
P8..,0,27.51,1.4423160553,5.24360895157
P8..,0,44.25,2.24390602112,5.07122993469
P8..,0,51.63,2.44533395767,4.73622512817
P8..,0,57.26,2.6318628788,4.59637498856
P8..,0,31.69,1.63754010201,5.16784381866
P8..,0,51.63,2.48096990585,4.80495405197
P8..,0,58.05,2.71705007553,4.68050909042
P8..,0,47.15,2.29328894615,4.8638188839
P8..,0,56.35,2.69603776932,4.78468394279
P8..,0,41.97,2.11742091179,5.04513096809
P8..,0,34.07,1.80473089218,5.29666399956
P8..,0,35.84,1.98232984543,5.5310690403
P8..,0,42.01,2.17580485344,5.17959809303
P8..,0,34.63,1.8561809063,5.36018395424
P8..,0,49.28,2.4802749157,5.03330397606
P8..,0,62.58,2.94761991501,4.71005797386
P8..,1,146.53,5.94575309753,4.05767297745
P8..,0,39.77,2.07816505432,5.22534894943
P8..,0,58.48,2.84093499184,4.85805988312
P8..,1,623.26,15.6482868195,2.51071095467
MK4,1,16.70,0.0664610862732,0.398060083389
MK4,1,33.16,0.115462064743,0.348217010498
MK4,1,30.42,0.11372089386,0.373800039291
MK4,0,45.36,0.147782087326,0.325766086578
MK4,0,68.89,0.194247961044,0.281954050064
MK4,1,122.13,0.265058040619,0.217035055161
MK4,1,205.56,0.525838136673,0.255808830261
MK4.MK4,1,3.75,11.7932801247,314.800704956
MK4.MK4,1,6.41,18.7939350605,293.042608976
MK4.MK4,1,7.48,26.3172929287,351.665444851
MK4.MK4,0,9.03,35.043402195,387.955310106
MK4.MK4,0,11.87,35.86855793,302.27346015
MK4.MK4,1,14.34,39.7652051449,277.280260086
MK4.MK4,1,45.27,113.839898825,251.450538158
MK4.MK4,1,11.80,32.3788249493,274.39440608
MK4.MK4,1,11.84,32.4961979389,274.497127056
MK4.MK4,0,17.59,47.3316090107,269.0901649
MK4.MK4,0,23.73,62.9209439754,265.18017602
MK4.MK4,1,29.96,78.3608870506,261.546860933
MK4.MK4,1,104.19,250.246912003,240.194657087
MK4.MK4,1,10.57,32.0556550026,303.13834691
MK4.MK4,0,15.02,46.1523189545,307.330343008
MK4.MK4,0,22.53,69.7171869278,309.495259047
MK4.MK4,1,28.34,82.4439489841,290.866914988
MK4.MK4,1,87.34,212.266465902,243.046184063
MK4.MK4,0,23.36,68.1756100655,291.821403027
MK4.MK4,0,31.74,84.5338351727,266.321106195
MK4.MK4,0,42.45,108.311868906,255.145062208
MK4.MK4,0,142.26,294.472779989,206.994367838
MK4.MK4,0,44.63,112.894377947,252.932615995
MK4.MK4,0,59.46,145.651116133,244.951377869
MK4.MK4,0,217.92,399.078272104,183.128325939
MK4.MK4,1,81.75,191.036971092,233.684601068
MK4.MK4,1,324.32,588.302981853,181.395837069
MK4.MK4,1,1443.10,1588.55689001,110.079160213


==> boundingboxes.txt <==
GPL Ghostscript 9.19 (2016-03-23)
Copyright (C) 2016 Artifex Software, Inc.  All rights reserved.
This software comes with NO WARRANTY: see the file PUBLIC for details.
Processing pages 1 through 257.
Page 1
Page 2
Page 3
Page 4
Page 5
Page 6
Page 7
Page 8
Page 9
Page 10
Page 11
Page 12
Page 13
Page 14
Page 15
Page 16
Page 17
Page 18
Page 19


==> stats/alphaN.txt <==
LabelP,Prct,Delta,Scratch
F5P1,5.66,0.0687131881714,1.21505188942
F5P1,10.39,0.0971019268036,0.934175014496
F5P1,25.66,0.211714982986,0.825146913528
F5P1,63.80,0.413532018661,0.648190975189
F5P1,167.31,0.965044021606,0.576813936234
F5P1,409.64,1.76687908173,0.43132686615
GP1,6.25,0.420710086823,6.73391795158
GP1,11.19,0.797791957855,7.12915802002
GP1,10.92,0.786799907684,7.20290493965
GP1,10.58,0.68731880188,6.49612998962
GP1,10.49,0.672379016876,6.41059803963
GP0,16.82,1.04872608185,6.23315191269
GP1,13.71,0.773285150528,5.63965296745
GP0,15.66,1.20356798172,7.68331599236
GP0,16.60,1.10641813278,6.66324901581
GP0,16.59,0.976880073547,5.88697695732
GP1,10.03,0.664668083191,6.62500119209
GP0,16.72,0.844493865967,5.04932594299
GP0,15.62,0.882174968719,5.647315979
GP0,16.52,0.957365989685,5.79389309883
GP0,16.97,0.997720956802,5.87996888161
GP0,24.46,1.34776115417,5.51105499268
GP1,10.90,0.62668800354,5.7484190464
GP0,17.07,0.963960886002,5.64841794968
GP0,22.81,1.11814212799,4.9014749527
GP1,11.90,0.641510009766,5.39260697365
GP0,17.50,0.948590040207,5.42027997971
GP0,15.70,0.876561880112,5.58427596092
GP0,16.15,0.891247987747,5.51921010017
GP0,23.75,1.26197695732,5.31465291977
GP0,16.77,0.85022687912,5.06860899925
GP0,23.21,1.18528199196,5.10726594925
GP0,22.24,1.16897106171,5.25654911995
GP0,21.49,1.15206813812,5.36164283752
GP0,28.09,1.44753408432,5.15233707428
GP0,14.64,0.801861047745,5.47605204582
GP0,16.32,0.661483049393,4.05271601677
GP0,16.51,0.704982995987,4.27019095421
GP0,18.10,0.761673927307,4.20758605003
GP0,23.14,0.971428871155,4.19844007492
GP0,22.71,0.946713924408,4.16847395897
GP0,14.98,1.42320513725,9.50283408165
GP0,15.62,1.09089398384,6.98601698875
GP0,18.99,1.17926383018,6.20918297768
GP0,34.92,2.6830830574,7.68411898613
GP1,12.49,1.08036994934,8.64698195457
GP0,21.04,1.94202780724,9.23123002052
GP0,17.70,2.40728616714,13.5997629166
GP1,48.36,3.07816410065,6.36514115334
GP0,26.41,2.41928505898,9.15948605537
GP0,27.38,1.94102621078,7.08946585655
GP0,15.17,0.986954927444,6.50569105148
GP0,17.86,0.81263589859,4.54918909073
GP0,27.87,1.32192993164,4.74376320839
GP0,21.68,1.45291495323,6.70239806175
GP0,29.33,2.04044413567,6.9574701786
GP0,17.94,1.14359712601,6.37578082085
GP0,22.16,1.43438601494,6.47293615341
GP0,29.72,1.09321188927,3.67857503891
GP0,16.22,0.678316116333,4.18150782585
GP0,23.79,0.901584863663,3.78930401802
GP0,21.58,1.04448890686,4.83957719803
GP0,23.71,1.19886493683,5.05695390701
GP0,23.60,0.850266933441,3.60298204422
GP0,28.74,1.19303607941,4.15095305443
GP0,17.40,0.723785161972,4.16036105156
GP0,28.24,1.06337189674,3.76548695564
GP0,23.20,0.848973035812,3.65953207016
GP0,16.07,0.708209037781,4.40727591515
GP0,24.13,1.3518819809,5.60359311104
GP0,24.30,1.5426659584,6.34886598587
GP0,29.05,1.07745194435,3.7084197998
GP0,17.68,0.877456188202,4.96405601501
GP0,24.34,1.47612714767,6.06571698189
GP0,38.90,3.11831116676,8.01635098457
GP0,21.78,1.05540394783,4.84587001801
GP0,29.76,1.07244896889,3.60355997086
GP0,31.89,1.44173192978,4.52063894272
GP0,22.84,1.66571593285,7.29140210152
GP0,44.36,2.0963602066,4.72606015205
GP0,22.95,1.54667496681,6.74073886871
GP0,15.56,0.715124130249,4.59455609322
GP0,24.16,1.04443001747,4.32328104973
GP0,20.70,0.973784923553,4.70429992676
GP0,23.67,1.08879518509,4.59995603561
GP0,28.16,1.26273298264,4.48351788521
GP0,24.86,1.54939818382,6.23355698586
GP1,36.61,1.70935583115,4.66879415512
GP1,33.94,1.63864517212,4.82788515091
GP0,16.37,0.803071022034,4.90499806404
GP0,24.22,0.898480176926,3.7093269825
GP0,21.96,0.781014919281,3.55674910545
GP0,34.76,1.49389100075,4.2980568409
GP0,27.12,1.3417339325,4.94802618027
GP0,28.43,1.57876896858,5.55390000343
GP0,24.94,3.43446397781,13.7686591148
GP0,34.43,1.57783198357,4.58243012428
GP0,22.17,0.986963033676,4.45154190063
GP0,22.55,0.854004859924,3.78780794144
GP0,29.20,1.0882730484,3.72722387314
GP0,28.79,1.13018679619,3.92529702187
GP0,16.75,0.64909696579,3.87442612648
GP0,38.37,1.37954306602,3.59560704231
GP0,35.87,1.24215102196,3.46288704872
GP0,44.23,1.5251019001,3.44796490669
GP0,36.57,1.30964183807,3.58109617233
GP0,22.47,0.859061956406,3.82280302048
GP0,31.10,1.0830719471,3.48262405396
GP0,28.43,1.00507497787,3.53554701805
GP0,29.96,1.04203891754,3.47865104675
GP0,35.59,1.20116305351,3.37492203712
GP0,35.52,1.20563006401,3.39458012581
GP0,65.65,2.15825819969,3.28740692139
GP0,17.25,0.715746879578,4.14893198013
GP0,23.28,0.966984987259,4.15349197388
GP0,47.52,1.63091397285,3.43178009987
GP0,23.50,0.842113018036,3.58411693573
GP1,35.07,1.19784998894,3.41596102715
GP0,39.06,1.35492300987,3.46873188019
GP0,22.11,0.783621072769,3.54375696182
GP0,70.11,2.12443494797,3.03033494949
GP0,21.84,0.837255954742,3.83428502083
GP0,27.92,1.01571393013,3.63776087761
GP0,28.88,1.06857204437,3.70038795471
GP0,23.09,0.810431003571,3.50924301147
GP0,29.45,1.05903315544,3.59554100037
GP0,29.71,1.00928783417,3.39682817459
GP0,23.85,1.00623512268,4.21831488609
GP1,37.91,1.44013500214,3.79858517647
GP0,44.30,1.57550382614,3.55681800842
GP0,38.16,2.47383618355,6.48354911804
GP0,45.88,2.00253915787,4.36455988884
GP0,45.40,2.82919716835,6.23130106926
GP0,49.92,1.64068007469,3.28667593002
GP1,23.89,1.27089619637,5.32086896896
GP0,39.10,1.8655090332,4.77092194557
GP0,38.26,1.82004404068,4.75726103783
GP1,40.55,2.07072901726,5.10673499107
GP0,49.32,2.16424512863,4.38821792603
GP0,47.70,2.03909087181,4.27505016327
GP0,23.40,1.15999984741,4.95735216141
GP0,45.89,2.21192383766,4.81955385208
GP0,65.79,3.4217069149,5.20071005821
GP0,64.87,3.50808405876,5.40807008743
GP0,37.29,2.06131219864,5.52727913857
GP0,58.14,4.06919693947,6.99946904182
GP0,28.50,1.38856506348,4.87297797203
GP0,50.43,2.3003051281,4.56170415878
GP0,23.84,1.48466491699,6.22815203667
GP0,28.54,1.58613801003,5.55727982521
GP0,53.21,2.83274102211,5.32384300232
GP0,22.99,1.25333499908,5.45256304741
GP0,42.02,2.59916591644,6.186013937
GP0,46.26,1.84535193443,3.98896884918
GP0,50.28,2.49972701073,4.97123503685
GP1,28.33,1.68193411827,5.93623399734
GP0,41.87,3.47858500481,8.30805206299
GP0,51.36,3.06979513168,5.97725605965
GP1,199.83,13.7615120411,6.88656520844
GP0,66.30,4.4456679821,6.70567202568
GP0,16.34,1.04802513123,6.41398906708
GP0,14.52,1.51071405411,10.4073240757
GP0,21.46,1.91086697578,8.90247392654
GP0,27.27,1.31972908974,4.83873677254
GP0,24.17,2.01140999794,8.32233214378
GP0,23.57,1.98319101334,8.41570186615
GP0,19.72,0.973044872284,4.93539905548
GP0,43.79,1.96760392189,4.49301600456
GP0,41.69,1.51131105423,3.62517213821
GP0,32.08,1.19185519218,3.71494007111
GP0,35.61,1.93861103058,5.44468593597
GP0,25.32,1.24468994141,4.91551303864
GP0,33.64,1.22019195557,3.62710404396
GP0,54.81,1.84724283218,3.37052488327
GP0,27.99,1.03049898148,3.68157291412
GP0,62.95,2.13238406181,3.38717198372
GP0,71.61,2.22084903717,3.10150694847
GP1,107.60,2.93095493317,2.72394394875
GP0,16.56,0.624432086945,3.77150201797
GP0,43.04,3.00976705551,6.99352312088
GP0,51.84,1.98387479782,3.82725691795
GP1,136.69,4.87999987602,3.5702149868
GP1,546.94,15.2359888554,2.78567099571
N.GP1,6.93,1.93152093887,27.8879718781
N.GP1,13.02,1.68431091309,12.932060957
N.GP1,12.89,1.78739094734,13.8704168797
N.GP1,12.02,1.54266190529,12.8377261162
N.GP1,12.92,2.27922606468,17.6411540508
N.GP1,10.46,1.78556585312,17.0752778053
N.GP0,15.23,3.04886198044,20.0173652172
N.GP1,11.50,1.96230912209,17.0596280098
N.GP0,13.46,3.25747704506,24.2036690712
N.GP1,10.53,1.73024010658,16.4352750778
N.GP0,18.76,3.85685610771,20.5613610744
N.GP0,14.86,2.93031597137,19.7130990028
N.GP1,11.08,1.97395586967,17.8077309132
N.GP0,17.15,2.8171069622,16.4222290516
N.GP0,17.68,2.93278694153,16.5907289982
N.GP0,12.81,2.93994903564,22.9468529224
N.GP0,19.52,4.07445406914,20.8770720959
N.GP0,14.03,3.57248616219,25.4577980042
N.GP0,21.46,3.02689790726,14.1080050468
N.GP0,15.71,2.28869605064,14.5685148239
N.GP0,23.04,3.85149812698,16.7144348621
N.GP0,16.78,2.6533870697,15.8149869442
N.GP0,13.52,2.74037408829,20.265789032
N.GP0,22.54,2.62861800194,11.66121912
N.GP0,17.70,2.11782097816,11.9674699306
N.GP0,15.72,1.9424598217,12.3588540554
N.GP0,21.20,2.80353283882,13.2242159843
N.GP0,22.66,3.53830099106,15.6152451038
N.GP0,17.58,2.5886528492,14.7245299816
N.GP0,14.74,2.0882370472,14.1683120728
N.GP0,16.00,2.09841299057,13.1132190228
N.GP0,10.73,2.3659517765,22.0493159294
N.GP0,19.93,2.69462299347,13.5204799175
N.GP0,15.53,2.14911603928,13.8349308968
N.GP0,20.50,2.46851110458,12.0425460339
N.GP0,19.61,2.35634994507,12.0176019669
N.GP1,9.00,1.39715409279,15.5292007923
N.GP0,16.20,1.9788248539,12.2117500305
N.GP0,15.24,1.90122890472,12.474517107
N.GP0,15.46,1.9104950428,12.3589830399
N.GP0,14.99,1.85880208015,12.3969771862
N.GP0,21.12,2.51047587395,11.8848769665
N.GP0,15.98,1.98870420456,12.4415581226
N.GP0,21.24,2.55387401581,12.0254042149
N.GP0,15.68,2.18826889992,13.9595220089
N.GP0,21.63,2.70449995995,12.5062191486
N.GP0,16.32,3.02679991722,18.5446801186
N.GP0,19.21,2.61989307404,13.6368749142
N.GP0,25.38,3.07075691223,12.0995960236
N.GP0,27.58,4.37036800385,15.8445122242
N.GP0,28.25,3.49755787849,12.3821389675
N.GP0,19.16,2.97700095177,15.5370910168
N.GP0,18.08,2.43844604492,13.4855849743
N.GP0,27.20,5.41926908493,19.9214100838
N.GP0,17.10,2.66877317429,15.6041400433
N.GP0,24.24,2.91777300835,12.0376970768
N.GP0,20.83,2.5980989933,12.4738838673
N.GP0,28.28,3.28026986122,11.6002290249
N.GP0,22.70,2.69204115868,11.8578891754
N.GP0,27.20,3.34892296791,12.3125391006
N.GP1,13.68,1.87281894684,13.6919739246
N.GP0,16.81,2.65098214149,15.7735071182
N.GP0,16.49,2.80155706406,16.9925689697
N.GP0,20.29,2.75480484962,13.5778410435
N.GP0,19.59,2.64505887032,13.5045979023
N.GP0,18.31,2.41350698471,13.1815371513
N.GP0,23.62,3.02633309364,12.8141272068
N.GP0,23.88,3.04235982895,12.7427949905
N.GP0,22.43,2.90479302406,12.9528598785
N.GP0,24.05,3.17611598969,13.2046749592
N.GP0,24.25,3.26748108864,13.4756879807
N.GP0,24.44,3.22720384598,13.2040379047
N.GP0,21.21,3.22015500069,15.1787419319
N.GP0,27.61,4.07020187378,14.7419350147
N.GP0,24.04,3.05385088921,12.7008190155
N.GP0,29.17,3.54291605949,12.1458659172
N.GP0,21.57,2.84918498993,13.2060260773
N.GP0,27.58,3.37654614449,12.2430779934
N.GP0,23.29,3.57222700119,15.3405091763
N.GP0,22.72,2.75542092323,12.1299331188
N.GP0,28.76,3.72041511536,12.9369139671
N.GP0,24.56,3.37010192871,13.7207670212
N.GP0,22.13,2.75837898254,12.4630479813
N.GP0,28.08,3.38715100288,12.061784029
N.GP0,20.19,4.24762582779,21.0360169411
N.GP0,21.90,2.95611405373,13.4959919453
N.GP0,22.87,3.20095705986,13.9990041256
N.GP0,30.62,3.9931230545,13.041394949
N.GP0,29.79,3.96149611473,13.2983641624
N.GP0,26.00,3.46577095985,13.3273439407
N.GP0,22.73,3.19288802147,14.0500760078
N.GP0,22.16,2.8996989727,13.0855760574
N.GP0,31.86,4.38202095032,13.7535431385
N.GP0,26.66,3.88908290863,14.5871860981
N.GP0,25.42,4.7363049984,18.6343870163
N.GP0,25.78,3.69417905807,14.3280968666
N.GP0,25.44,3.50339913368,13.7699408531
N.GP0,28.08,3.42753386497,12.2046239376
N.GP0,33.75,4.36409401894,12.9311649799
N.GP0,31.59,4.19112706184,13.2690649033
N.GP0,34.63,4.51998400688,13.0506370068
N.GP1,31.61,4.43510222435,14.032171011
N.GP0,22.09,7.16243100166,32.4237699509
N.GP0,24.02,3.07473397255,12.8025989532
N.GP0,21.03,3.06044983864,14.5511300564
N.GP0,16.68,2.56128001213,15.3583650589
N.GP0,16.84,2.38091993332,14.1355121136
N.GP0,21.09,3.14933514595,14.9361360073
N.GP0,18.77,2.63229489326,14.0242431164
N.GP0,22.63,2.70349502563,11.9473199844
N.GP0,15.80,1.92782497406,12.2020730972
N.GP0,22.30,2.82408690453,12.6633629799
N.GP1,35.02,4.07071495056,11.624671936
N.GP0,20.56,2.70797801018,13.1716680527
N.GP0,28.01,3.31372904778,11.8306570053
N.GP0,22.35,2.86891317368,12.8359210491
N.GP0,23.46,3.22660493851,13.7544648647
N.GP0,29.65,4.49387192726,15.1585941315
N.GP0,23.32,3.18399095535,13.6552970409
N.GP0,21.17,3.05620408058,14.4390871525
N.GP0,26.18,3.02555394173,11.5564320087
N.GP0,19.76,2.15917491913,10.9250481129
N.GP0,26.52,2.80538702011,10.5766429901
N.GP0,20.70,2.26838588715,10.9559249878
N.GP0,19.95,2.1693239212,10.8751330376
N.GP0,26.64,2.83432006836,10.6391382217
N.GP0,21.33,2.33583712578,10.9502921104
N.GP0,27.69,2.90510988235,10.4903590679
N.GP0,18.27,1.99989199638,10.9469611645
N.GP0,24.13,2.58967399597,10.7310490608
N.GP0,23.44,2.47882199287,10.5768342018
N.GP0,22.61,2.40830898285,10.6504020691
N.GP0,29.51,3.02280402184,10.242030859
N.GP0,23.87,2.48494291306,10.4112319946
N.GP0,30.33,3.05885219574,10.0845370293
N.GP0,27.65,2.82526612282,10.2188000679
N.GP0,34.52,3.45592498779,10.0118968487
N.GP0,22.41,2.38964009285,10.6619961262
N.GP0,28.71,2.97618293762,10.3671708107
N.GP0,27.84,2.8683321476,10.3017179966
N.GP0,17.83,1.944409132,10.907638073
N.GP0,22.81,2.40102291107,10.5263371468
N.GP0,22.98,2.48839902878,10.8288860321
N.GP0,16.07,1.75809216499,10.9375779629
N.GP0,22.21,2.37126612663,10.6764171124
N.GP0,17.74,1.92291688919,10.8424429893
N.GP0,20.32,2.1915500164,10.7836449146
N.GP0,20.74,2.214812994,10.6769480705
N.GP0,28.01,2.87891101837,10.2778809071
N.GP0,23.33,2.48250198364,10.6388180256
N.GP0,20.69,2.22754907608,10.7652308941
N.GP0,27.79,2.87148189545,10.3337988853
N.GP1,35.15,3.48002195358,9.89996004105
N.GP0,22.30,2.39619493484,10.7434930801
N.GP0,21.63,2.29964399338,10.6307001114
N.GP0,26.43,2.71471095085,10.2717080116
N.GP0,25.26,2.68110895157,10.6137089729
N.GP0,20.71,2.22346901894,10.7380399704
N.GP0,26.45,2.67422413826,10.1094479561
N.GP0,21.02,2.28292298317,10.8619890213
N.GP0,25.61,2.65444684029,10.3663060665
N.GP0,32.45,3.26460003853,10.0614011288
N.GP0,26.53,2.74012303352,10.3295400143
N.GP0,23.96,2.52609109879,10.5423309803
N.GP0,28.46,2.906924963,10.2154490948
N.GP0,29.39,3.05792093277,10.403026104
N.GP0,23.14,2.46514892578,10.6552340984
N.GP0,22.94,2.39958405495,10.4622690678
N.GP0,28.74,2.93436598778,10.2089779377
N.GP0,27.20,2.81557297707,10.3518869877
N.GP0,36.85,3.65006017685,9.90628504753
N.GP0,28.82,2.96143817902,10.2754070759
N.GP0,27.69,2.85065603256,10.2935400009
N.GP0,34.60,3.50454592705,10.12981987
N.GP0,34.12,3.45063090324,10.1134388447
N.GP0,32.44,3.25615906715,10.0376968384
N.GP0,33.26,3.32727408409,10.0043210983
N.GP0,40.15,3.85904502869,9.61090612411
N.GP0,34.83,3.48614311218,10.0094099045
N.GP0,59.34,5.31391716003,8.95531105995
N.GP0,29.61,3.01745414734,10.1894710064
N.GP0,31.14,3.17344999313,10.1906671524
N.GP0,15.52,1.725233078,11.1162149906
N.GP0,21.79,2.34522795677,10.7642259598
N.GP0,19.81,2.12068891525,10.705065012
N.GP0,21.46,2.27054595947,10.580329895
N.GP0,21.39,2.34515595436,10.9650449753
N.GP0,28.22,2.89918708801,10.2741360664
N.GP0,20.10,2.14192795753,10.6582779884
N.GP0,25.89,2.72550106049,10.5276269913
N.GP0,22.48,2.37793684006,10.5769519806
N.GP0,21.43,2.2889149189,10.6827840805
N.GP0,26.52,2.80645298958,10.581097126
N.GP0,25.90,2.6754450798,10.3313670158
N.GP0,20.30,2.16014099121,10.6425127983
N.GP0,26.52,2.74143791199,10.3379089832
N.GP0,25.33,2.69805312157,10.653439045
N.GP0,25.70,2.68759894371,10.4586081505
N.GP0,31.93,3.26020407677,10.2107079029
N.GP0,22.76,2.38782596588,10.4899718761
N.GP0,29.67,3.06035995483,10.3163599968
N.GP0,26.32,2.7465429306,10.4343459606
N.GP0,34.25,3.41577887535,9.97372794151
N.GP0,18.24,1.96956586838,10.7970309258
N.GP0,19.03,2.10678792,11.0705809593
N.GP0,24.57,2.57462310791,10.47935009
N.GP0,21.87,2.38471794128,10.9037418365
N.GP0,24.01,2.54805779457,10.6112618446
N.GP0,30.42,3.17810893059,10.4491038322
N.GP0,21.90,2.3507809639,10.7356779575
N.GP0,28.81,2.97204089165,10.315237999
N.GP0,24.71,2.6086370945,10.5565550327
N.GP0,27.27,2.89658403397,10.6219251156
N.GP0,29.79,3.07597994804,10.3257789612
N.GP0,21.57,2.33208703995,10.8119311333
N.GP0,27.19,2.84249401093,10.4548568726
N.GP0,26.97,2.79537010193,10.3657369614
N.GP0,23.82,2.53627300262,10.6477880478
N.GP0,28.00,2.93669319153,10.4885649681
N.GP0,28.49,2.94505906105,10.3357448578
N.GP0,34.12,3.46132588387,10.1439349651
N.GP0,19.57,2.10436701775,10.7555749416
N.GP0,26.17,2.73764300346,10.4626100063
N.GP0,25.52,2.67703700066,10.4905049801
N.GP0,23.68,2.49121689796,10.520138979
N.GP0,30.16,3.08094716072,10.2146589756
N.GP0,28.68,3.01757502556,10.5223989487
N.GP0,36.57,3.62947797775,9.92539405823
N.GP0,24.14,2.5939078331,10.7468421459
N.GP0,30.23,3.1099190712,10.2870697975
N.GP0,29.15,3.01290917397,10.3360791206
N.GP1,37.72,3.64539790154,9.66331100464
N.GP0,28.80,3.00175690651,10.4222550392
N.GP0,27.35,2.88018488884,10.5318911076
N.GP0,35.80,3.55676603317,9.93411898613
N.GP0,27.58,2.9107439518,10.5546960831
N.GP0,34.38,3.4126021862,9.9250831604
N.GP0,33.49,3.34787511826,9.99749112129
N.GP0,34.40,3.46646404266,10.0757579803
N.GP0,39.97,3.87337207794,9.6905310154
N.GP0,25.26,2.64403510094,10.4680171013
N.GP0,31.82,3.25149297714,10.2191948891
N.GP0,29.66,3.03791093826,10.241382122
N.GP0,28.16,2.90156602859,10.302282095
N.GP0,35.36,3.5454158783,10.0259900093
N.GP0,34.91,3.49168896675,10.0007150173
N.GP0,43.19,4.19377112389,9.70922899246
N.GP0,28.25,2.91321897507,10.3118181229
N.GP0,36.02,3.58510518074,9.95363807678
N.GP0,34.60,3.45975899696,9.99868488312
N.GP0,59.81,5.30808210373,8.87421107292
N.GP1,29.69,3.01568698883,10.1564991474
N.GP0,21.22,2.23949098587,10.5536191463
N.GP0,54.04,4.94598984718,9.15330696106
N.GP0,27.98,2.87622594833,10.280174017
N.GP0,55.62,5.06895899773,9.11292409897
N.GP0,22.44,2.3591299057,10.5146229267
N.GP0,28.21,2.93353009224,10.3987901211
N.GP0,28.10,2.88153290749,10.2530949116
N.GP0,28.10,2.90818691254,10.3484959602
N.GP0,34.70,3.42796993256,9.87840795517
N.GP0,21.66,2.29900193214,10.6154060364
N.GP0,27.83,2.91201400757,10.4637589455
N.GP0,27.19,2.82773399353,10.3990859985
N.GP0,18.59,1.95037698746,10.4913499355
N.GP0,16.32,1.7992939949,11.0252990723
N.GP0,21.03,2.23566412926,10.6292600632
N.GP0,22.05,2.34890007973,10.6547369957
N.GP0,20.34,2.18432092667,10.7372000217
N.GP0,20.83,2.22972798347,10.7055511475
N.GP0,25.56,2.6634721756,10.4209771156
N.GP0,26.49,2.79994511604,10.5696101189
N.GP1,41.81,4.12016105652,9.85403513908
N.GP0,45.60,4.50605106354,9.88149619102
N.GP0,22.24,2.39220285416,10.7547969818
N.GP0,28.38,2.9468331337,10.3830521107
N.GP0,28.96,3.02576804161,10.4490351677
N.GP0,26.96,2.81400895119,10.4396288395
N.GP0,26.77,2.78484582901,10.4033839703
N.GP0,34.14,3.40530920029,9.97552895546
N.GP0,35.06,3.48060393333,9.92643380165
N.GP0,40.54,3.90774321556,9.63848114014
N.GP0,47.59,4.63934493065,9.74776220322
N.GP0,55.36,5.22071814537,9.43106102943
N.GP0,21.16,2.27654099464,10.7581679821
N.GP0,27.12,2.82415008545,10.4122710228
N.GP0,25.05,2.58796596527,10.3301539421
N.GP0,39.20,3.818557024,9.74238801003
N.GP0,25.11,2.62554717064,10.4549520016
N.GP0,31.94,3.25018811226,10.1749389172
N.GP0,46.55,4.48007583618,9.62522506714
N.GP0,20.68,2.18735980988,10.5765609741
N.GP0,25.15,2.65022206306,10.5377850533
N.GP0,26.90,2.78666496277,10.3598928452
N.GP0,35.40,3.5045940876,9.90095019341
N.GP0,51.59,4.94917082787,9.59296607971
N.GP0,27.28,2.8276321888,10.3642890453
N.GP0,32.41,3.24534797668,10.012264967
N.GP0,34.38,3.48596096039,10.1393668652
N.GP0,59.73,5.30914998055,8.88900184631
N.GP0,61.37,5.57590389252,9.08632087708
N.GP1,38.17,3.86026716232,10.1141219139
N.GP0,45.40,4.4178519249,9.73200583458
N.GP0,43.42,4.27146697044,9.8367331028
N.GP0,44.86,4.41172003746,9.83350896835
N.GP0,50.08,4.76084184647,9.50713205338
N.GP0,45.19,4.44325399399,9.83339118958
N.GP0,52.96,5.06381392479,9.56210398674
N.GP0,52.80,4.96703696251,9.40690517426
N.GP0,41.83,3.9380979538,9.41420698166
N.GP0,49.95,4.79471611977,9.59910607338
N.GP0,16.51,1.78298711777,10.8021829128
N.GP0,14.51,1.59425401688,10.9903459549
N.GP0,20.82,2.22123003006,10.6675388813
N.GP0,20.19,2.16389989853,10.717484951
N.GP0,19.30,2.05166292191,10.6323368549
N.GP0,25.78,2.74785494804,10.6593489647
N.GP0,18.65,1.99412918091,10.6926391125
N.GP0,24.49,2.55942201614,10.4499490261
N.GP0,24.22,2.53716301918,10.4758040905
N.GP0,24.10,2.50401997566,10.3922691345
N.GP0,30.40,3.0963280201,10.1838171482
N.GP1,29.75,3.04394984245,10.2306160927
N.GP0,34.97,3.47680616379,9.94223403931
N.GP0,28.02,2.89531493187,10.3347930908
N.GP0,27.12,2.83545589447,10.4539208412
N.GP0,33.05,3.31323313713,10.0246419907
N.GP0,32.56,3.32332992554,10.2053220272
N.GP0,30.80,3.15443205833,10.2420499325
N.GP0,38.09,3.75188994408,9.84990596771
N.GP0,37.32,3.65409302711,9.79100203514
N.GP0,36.95,3.64910697937,9.87703895569
N.GP0,43.69,4.24161696434,9.70834207535
N.GP0,39.90,3.8335518837,9.60718798637
N.GP0,35.23,3.46819615364,9.8449909687
N.GP0,41.03,3.98192381859,9.70432901382
N.GP0,24.89,2.60327410698,10.45992589
N.GP0,31.03,3.12350296974,10.0671920776
N.GP0,38.54,3.72082591057,9.65330195427
N.GP0,29.92,3.05462503433,10.2108931541
N.GP0,35.76,3.54276394844,9.90747690201
N.GP0,35.67,3.55631613731,9.96943712234
N.GP0,41.16,3.97852706909,9.66496992111
N.GP0,38.62,3.79996490479,9.83985590935
N.GP0,44.38,4.22244095802,9.51325011253
N.GP0,65.60,5.71379208565,8.70989203453
N.GP0,43.49,4.20195317268,9.66209506989
N.GP0,48.42,4.61278486252,9.5256819725
N.GP0,24.84,2.61015796661,10.5096490383
N.GP0,28.47,2.90667295456,10.2089211941
N.GP0,58.96,5.21733283997,8.84881210327
N.GP0,79.65,6.54653906822,8.21944999695
N.GP1,159.73,11.5088479519,7.20536017418
N.GP0,54.15,4.99949002266,9.23221683502
N.GP0,63.05,5.58600091934,8.8592209816
N.GP0,64.60,5.78308796883,8.95275020599
N.GP0,60.98,5.56847000122,9.13171100616
N.GP1,25.14,2.65579795837,10.5643758774
N.GP0,30.80,3.1649711132,10.2771098614
N.GP0,37.44,3.65669298172,9.76707696915
N.GP0,58.48,5.34537005424,9.14103484154
N.GP1,99.61,8.0892059803,8.12083721161
N.GP1,28.84,2.80174589157,9.71519994736
N.GP0,55.67,4.88809990883,8.78119587898
N.GP1,109.32,8.50601100922,7.78083014488
N.GP1,125.83,9.55310893059,7.59198594093
N.GP1,612.67,28.8803739548,4.71386814117
U2.4P1,25.12,0.00841808319092,0.0335159301758
U2.4P1,62.04,0.0156891345978,0.0252890586853
U2.4P1,128.88,0.0272791385651,0.0211658477783
P8..P1,5.78,0.357707023621,6.19152593613
P8..P1,11.01,0.638376951218,5.8004720211
P8..P1,11.55,0.674710988998,5.84403586388
P8..P0,16.75,0.945518016815,5.64577293396
P8..P0,15.12,0.869313955307,5.74806404114
P8..P0,16.59,0.921096086502,5.5509159565
P8..P0,22.04,1.21185016632,5.49809980392
P8..P0,14.31,0.840251922607,5.87100696564
P8..P0,20.21,1.11817407608,5.53398895264
P8..P0,20.14,1.11783003807,5.55027699471
P8..P0,26.11,1.42102503777,5.44167399406
P8..P0,16.06,0.92547082901,5.7621409893
P8..P0,16.01,0.925267934799,5.77889800072
P8..P0,15.70,0.91170501709,5.80870604515
P8..P0,14.22,0.811682939529,5.7082118988
P8..P0,20.04,1.12243890762,5.60061693192
P8..P0,20.37,1.14187717438,5.6050028801
P8..P0,19.37,1.07807612419,5.56705093384
P8..P0,26.36,1.42853999138,5.41923284531
P8..P1,11.31,0.65064406395,5.75265097618
P8..P0,17.08,0.951001167297,5.56886696815
P8..P0,15.74,0.897927999496,5.70487093925
P8..P0,20.58,1.15923118591,5.63221216202
P8..P0,20.78,1.15764498711,5.56995296478
P8..P0,27.45,1.48371100426,5.40523886681
P8..P0,21.05,1.20648884773,5.73079800606
P8..P0,20.57,1.14617991447,5.5724298954
P8..P0,20.41,1.13612794876,5.56588315964
P8..P0,21.22,1.1844689846,5.58064293861
P8..P0,26.59,1.41655802727,5.32679390907
P8..P0,26.62,1.46163892746,5.49055790901
P8..P0,17.06,0.978370189667,5.73365712166
P8..P0,22.34,1.21089315414,5.42081999779
P8..P0,14.92,0.850877046585,5.70103192329
P8..P0,19.58,1.1296608448,5.7687959671
P8..P0,19.45,1.08297395706,5.56688809395
P8..P0,19.74,1.10650992393,5.60661792755
P8..P0,26.00,1.41438794136,5.43892478943
P8..P0,19.86,1.10232305527,5.55049395561
P8..P0,26.78,1.47733998299,5.51700401306
P8..P0,20.53,1.14644885063,5.58498191833
P8..P0,16.16,0.918848991394,5.68431997299
P8..P0,15.81,0.907237052917,5.73865509033
P8..P0,20.04,1.1117618084,5.54734516144
P8..P0,20.26,1.11972093582,5.52709078789
P8..P0,21.28,1.1728181839,5.51227402687
P8..P0,20.63,1.15936613083,5.62088394165
P8..P0,19.80,1.12823009491,5.69729113579
P8..P0,25.87,1.40825986862,5.44344305992
P8..P0,26.84,1.49760699272,5.58024597168
P8..P0,19.69,1.14240813255,5.80268907547
P8..P0,19.64,1.09423708916,5.57061600685
P8..P0,26.80,1.46702599525,5.47417616844
P8..P0,27.47,1.51182794571,5.50371003151
P8..P0,19.08,1.07229304314,5.61985421181
P8..P0,24.97,1.36131906509,5.45284295082
P8..P0,25.46,1.39690208435,5.48663306236
P8..P0,31.44,1.67749190331,5.33505511284
P8..P0,24.72,1.35222697258,5.47114682198
P8..P0,30.04,1.59550499916,5.3116350174
P8..P0,19.90,1.09759402275,5.5155980587
P8..P0,25.72,1.38627195358,5.39056801796
P8..P0,16.39,0.902096033096,5.5033018589
P8..P0,13.89,0.797796010971,5.74565196037
P8..P0,19.42,1.09426283836,5.63567590714
P8..P0,18.28,1.0511329174,5.75023603439
P8..P0,18.40,1.03614997864,5.63024997711
P8..P0,20.00,1.09855794907,5.49398112297
P8..P0,25.04,1.38265895844,5.5209031105
P8..P0,24.12,1.32770395279,5.50422906876
P8..P0,23.99,1.31152701378,5.46792292595
P8..P0,18.78,1.0742430687,5.72111296654
P8..P0,24.94,1.36413002014,5.47032189369
P8..P0,30.36,1.61207389832,5.30974793434
P8..P0,18.23,1.03657102585,5.68462181091
P8..P0,23.23,1.27583909035,5.4912378788
P8..P0,23.10,1.29255819321,5.59520602226
P8..P0,29.57,1.56303405762,5.28613996506
P8..P0,27.43,1.46909713745,5.35575699806
P8..P0,26.17,1.41489815712,5.40626215935
P8..P0,25.01,1.35137891769,5.40330791473
P8..P0,31.42,1.68013811111,5.34717392921
P8..P0,19.59,1.10590481758,5.64517593384
P8..P0,26.31,1.42622518539,5.42163991928
P8..P0,26.31,1.43821310997,5.46639609337
P8..P0,25.49,1.40861296654,5.52703714371
P8..P0,24.95,1.38963413239,5.56871891022
P8..P0,19.90,1.0871629715,5.46323204041
P8..P0,25.69,1.37366485596,5.34682202339
P8..P0,24.76,1.36190795898,5.49977612495
P8..P0,31.93,1.66180682182,5.20394611359
P8..P0,26.53,1.39790320396,5.26848602295
P8..P0,24.39,1.33084797859,5.45648694038
P8..P1,36.11,1.90951991081,5.28765320778
P8..P0,45.99,2.24886488914,4.88945198059
P8..P0,42.42,2.14952111244,5.06695604324
P8..P0,20.80,1.16087007523,5.58127307892
P8..P0,26.81,1.44340395927,5.38413715363
P8..P0,27.35,1.45018482208,5.30290794373
P8..P0,25.18,1.35694503784,5.38938879967
P8..P0,32.77,1.72797608376,5.27312612534
P8..P0,26.21,1.42070293427,5.42133903503
P8..P0,32.12,1.70539283752,5.30931186676
P8..P0,24.91,1.36783099174,5.49004101753
P8..P0,31.92,1.68006515503,5.26340889931
P8..P0,28.98,1.56806302071,5.41135191917
P8..P0,48.21,2.39187097549,4.96175789833
P8..P0,25.63,1.40614104271,5.48594093323
P8..P0,29.31,1.6059319973,5.47980999947
P8..P0,24.24,1.34150290489,5.53444480896
P8..P0,30.46,1.59434890747,5.23396110535
P8..P0,29.71,1.56558609009,5.26870203018
P8..P0,36.10,1.88091301918,5.20999598503
P8..P0,25.24,1.36049795151,5.39062404633
P8..P0,21.27,1.1342549324,5.33315706253
P8..P0,18.97,1.0675971508,5.62768292427
P8..P0,24.96,1.35068798065,5.41210412979
P8..P0,23.73,1.31641817093,5.54736685753
P8..P0,23.63,1.27893996239,5.41179704666
P8..P0,19.25,1.07988286018,5.61037898064
P8..P0,24.80,1.36094903946,5.48702406883
P8..P0,23.03,1.30677080154,5.67530488968
P8..P0,29.65,1.57792592049,5.32208681107
P8..P0,22.83,1.24381399155,5.44719600677
P8..P0,29.23,1.56249094009,5.34627485275
P8..P0,24.20,1.30140399933,5.37800884247
P8..P0,30.53,1.60735201836,5.26531219482
P8..P0,31.05,1.63673496246,5.27158212662
P8..P0,33.21,1.73338508606,5.21922898293
P8..P0,51.67,2.49965405464,4.83732104301
P8..P0,26.34,1.41467809677,5.37173104286
P8..P0,31.59,1.6905810833,5.35155010223
P8..P0,24.57,1.37246704102,5.58696699142
P8..P0,30.76,1.65250396729,5.37185811996
P8..P0,35.82,1.82334303856,5.09071397781
P8..P0,55.62,2.72854399681,4.90584206581
P8..P0,26.55,1.40331315994,5.2856490612
P8..P0,18.39,1.03557395935,5.631690979
P8..P0,23.91,1.32927489281,5.55845713615
P8..P0,29.38,1.57052493095,5.34474992752
P8..P0,30.43,1.60430002213,5.27255320549
P8..P0,28.36,1.50264501572,5.29802894592
P8..P1,35.34,1.82308888435,5.15922498703
P8..P0,41.13,2.08893609047,5.07907485962
P8..P0,26.40,1.4184448719,5.37324905396
P8..P0,26.38,1.44180703163,5.46585392952
P8..P0,31.78,1.72744989395,5.43645191193
P8..P0,31.43,1.69927716255,5.4059741497
P8..P0,31.04,1.65121912956,5.32027006149
P8..P0,33.04,1.70930600166,5.17398810387
P8..P0,30.78,1.6451830864,5.34513783455
P8..P0,31.97,1.6840159893,5.26827692986
P8..P0,30.27,1.6005859375,5.28766798973
P8..P0,30.75,1.63863801956,5.32924509048
P8..P0,36.80,1.89581918716,5.15186214447
P8..P0,27.89,1.50517392159,5.39604592323
P8..P0,27.86,1.46544599533,5.26006698608
P8..P0,32.10,1.66089892387,5.17368292809
P8..P0,31.13,1.6275780201,5.22870993614
P8..P0,25.00,1.36455321312,5.4592590332
P8..P0,25.01,1.36311006546,5.45020604134
P8..P0,31.39,1.65691399574,5.27792191505
P8..P0,30.88,1.61053299904,5.21599698067
P8..P0,29.92,1.59740304947,5.33905792236
P8..P0,38.06,1.95590806007,5.13922405243
P8..P0,24.23,1.37119913101,5.66024303436
P8..P0,32.03,1.7015440464,5.31295990944
P8..P0,31.18,1.64839410782,5.28655600548
P8..P0,31.33,1.65557003021,5.28478717804
P8..P0,31.60,1.66440200806,5.2671649456
P8..P0,38.05,1.95704388618,5.14392805099
P8..P0,36.11,1.89557695389,5.24968004227
P8..P0,29.53,1.57783794403,5.34227895737
P8..P0,30.13,1.61096692085,5.34665703773
P8..P0,21.38,1.16105389595,5.43074679375
P8..P0,26.53,1.41821098328,5.34666991234
P8..P0,23.15,1.27349710464,5.50000596046
P8..P0,24.29,1.32064008713,5.43689990044
P8..P0,24.16,1.33353090286,5.5205078125
P8..P0,25.01,1.41538095474,5.66023206711
P8..P0,29.65,1.58421611786,5.34232902527
P8..P0,23.75,1.31742501259,5.54671788216
P8..P0,32.01,1.69980692863,5.30993294716
P8..P0,24.99,1.38015389442,5.52390098572
P8..P0,30.64,1.62681913376,5.31013703346
P8..P0,30.55,1.62801098824,5.32918000221
P8..P0,36.62,1.88021087646,5.13501906395
P8..P0,23.90,1.31777000427,5.51402020454
P8..P0,29.25,1.57727384567,5.39290690422
P8..P0,30.00,1.59620594978,5.32032513618
P8..P0,38.76,1.99495196342,5.14661502838
P8..P0,49.91,2.46685194969,4.94301009178
P8..P0,41.70,2.07401299477,4.97375607491
P8..P0,36.34,1.93872213364,5.33522891998
P8..P0,52.15,2.57851886749,4.94484782219
P8..P0,56.73,2.70467686653,4.7674369812
P8..P0,38.00,1.9625389576,5.16440105438
P8..P0,38.39,1.95676803589,5.09668421745
P8..P0,44.78,2.21574497223,4.94819498062
P8..P0,36.05,1.84547686577,5.11911797523
P8..P0,29.57,1.57342195511,5.32182097435
P8..P0,30.88,1.63158798218,5.28393816948
P8..P0,36.39,1.86342000961,5.12138104439
P8..P0,30.93,1.66032981873,5.36814308167
P8..P0,34.29,1.78167390823,5.19528388977
P8..P0,46.17,2.29657101631,4.97377300262
P8..P1,32.03,1.66103577614,5.18608784676
P8..P0,39.21,1.94511604309,4.96021389961
P8..P0,19.50,1.07959794998,5.53676819801
P8..P0,25.62,1.36724305153,5.33562111855
P8..P0,24.67,1.35736107826,5.50259304047
P8..P0,30.42,1.59836483002,5.25385499001
P8..P0,36.28,1.87448096275,5.16723203659
P8..P0,22.70,1.22183394432,5.38187193871
P8..P0,27.51,1.4423160553,5.24360895157
P8..P0,44.25,2.24390602112,5.07122993469
P8..P0,51.63,2.44533395767,4.73622512817
P8..P0,57.26,2.6318628788,4.59637498856
P8..P0,31.69,1.63754010201,5.16784381866
P8..P0,51.63,2.48096990585,4.80495405197
P8..P0,58.05,2.71705007553,4.68050909042
P8..P0,47.15,2.29328894615,4.8638188839
P8..P0,56.35,2.69603776932,4.78468394279
P8..P0,41.97,2.11742091179,5.04513096809
P8..P0,34.07,1.80473089218,5.29666399956
P8..P0,35.84,1.98232984543,5.5310690403
P8..P0,42.01,2.17580485344,5.17959809303
P8..P0,34.63,1.8561809063,5.36018395424
P8..P0,49.28,2.4802749157,5.03330397606
P8..P0,62.58,2.94761991501,4.71005797386
P8..P1,146.53,5.94575309753,4.05767297745
P8..P0,39.77,2.07816505432,5.22534894943
P8..P0,58.48,2.84093499184,4.85805988312
P8..P1,623.26,15.6482868195,2.51071095467
MK4P1,16.70,0.0664610862732,0.398060083389
MK4P1,33.16,0.115462064743,0.348217010498
MK4P1,30.42,0.11372089386,0.373800039291
MK4P0,45.36,0.147782087326,0.325766086578
MK4P0,68.89,0.194247961044,0.281954050064
MK4P1,122.13,0.265058040619,0.217035055161
MK4P1,205.56,0.525838136673,0.255808830261
MK4.MK4P1,3.75,11.7932801247,314.800704956
MK4.MK4P1,6.41,18.7939350605,293.042608976
MK4.MK4P1,7.48,26.3172929287,351.665444851
MK4.MK4P0,9.03,35.043402195,387.955310106
MK4.MK4P0,11.87,35.86855793,302.27346015
MK4.MK4P1,14.34,39.7652051449,277.280260086
MK4.MK4P1,45.27,113.839898825,251.450538158
MK4.MK4P1,11.80,32.3788249493,274.39440608
MK4.MK4P1,11.84,32.4961979389,274.497127056
MK4.MK4P0,17.59,47.3316090107,269.0901649
MK4.MK4P0,23.73,62.9209439754,265.18017602
MK4.MK4P1,29.96,78.3608870506,261.546860933
MK4.MK4P1,104.19,250.246912003,240.194657087
MK4.MK4P1,10.57,32.0556550026,303.13834691
MK4.MK4P0,15.02,46.1523189545,307.330343008
MK4.MK4P0,22.53,69.7171869278,309.495259047
MK4.MK4P1,28.34,82.4439489841,290.866914988
MK4.MK4P1,87.34,212.266465902,243.046184063
MK4.MK4P0,23.36,68.1756100655,291.821403027
MK4.MK4P0,31.74,84.5338351727,266.321106195
MK4.MK4P0,42.45,108.311868906,255.145062208
MK4.MK4P0,142.26,294.472779989,206.994367838
MK4.MK4P0,44.63,112.894377947,252.932615995
MK4.MK4P0,59.46,145.651116133,244.951377869
MK4.MK4P0,217.92,399.078272104,183.128325939
MK4.MK4P1,81.75,191.036971092,233.684601068
MK4.MK4P1,324.32,588.302981853,181.395837069
MK4.MK4P1,1443.10,1588.55689001,110.079160213

